Scallop: A Language for Neurosymbolic Programming

We present Scallop, a language which combines the benefits of deep learning and logical reasoning. Scallop enables users to write a wide range of neurosymbolic applications and train them in a data- and compute-efficient manner. It achieves these goals through three key features: 1) a flexible symbolic representation that is based on the relational data model; 2) a declarative logic programming language that is based on Datalog and supports recursion, aggregation, and negation; and 3) a framework for automatic and efficient differentiable reasoning that is based on the theory of provenance semirings. We evaluate Scallop on a suite of eight neurosymbolic applications from the literature. Our evaluation demonstrates that Scallop is capable of expressing algorithmic reasoning in diverse and challenging AI tasks, provides a succinct interface for machine learning programmers to integrate logical domain knowledge, and yields solutions that are comparable or superior to state-of-the-art models in terms of accuracy. Furthermore, Scallop's solutions outperform these models in aspects such as runtime and data efficiency, interpretability, and generalizability.

==> data/clutrr-sys-generalizability-v0.csv <==
k,ours,bilstm,roberta,gpt3zs,gpt3ft,gpt3fs
2,92.11,73.5,89.47,28.95,100,26.32
3,87.62,48,86.67,19.05,93.33,40.78
4,62,37,30,38.95,28.42,38.12
5,51.15,33,27.59,31.03,27.59,32.94
6,51.4,36,25.23,34.58,19.63,32.04
7,56.25,25.3,27.08,24.31,19.44,28.67
8,40.67,27.5,18,23.33,26,22.45
9,46.22,35.1,20.17,26.89,20.71,28.7
10,37.82,29.8,16.34,25.21,15.29,24.56


==> data/clutrr-sys-generalizability.csv <==
k,ours,bilstm,roberta,gpt3zs,gpt3ft,gpt3fs
2,92.11,73.5,89.47,28.95,100,26.32
3,90.48,48,86.67,19.05,93.33,40.78
4,67.89,37,30,38.95,28.42,38.12
5,60.34,33,27.59,31.03,27.59,32.94
6,55.14,36,25.23,34.58,19.63,32.04
7,61.81,25.3,27.08,24.31,19.44,28.67
8,46,27.5,18,23.33,26,22.45
9,52.1,35.1,20.17,26.89,20.71,28.7
10,50.42,29.8,16.34,25.21,15.29,24.56

==> data/hwf-learning-curve.csv <==
epoch,diffminmaxprob,diffaddmultprob,difftopbottomkclauses3,difftopbottomkclauses5
1,7.85,4.45,4.45,4.55
2,12.55,4.80,5.35,6.35
3,27.35,4.75,9.3,15.95
4,63.45,4.90,32.05,76.15
5,77.45,5.65,76.85,84.25
6,82.5,5.65,83.55,88
7,87.1,5.65,87.35,89.7
8,90.35,5.40,89.9,91.45
9,91,5.55,92.4,92.4
10,91.6,5.40,92.75,93.8
11,92,5.40,93.8,94.25
12,94.1,5.80,94.2,94.85
13,95.15,6.05,94.6,95.6
14,95.4,5.65,95.35,96
15,95.9,5.70,95.5,96.8
16,96.45,6.05,95.8,96.55
17,96.1,5.65,95.85,96.3
18,96.35,,96.25,96.85
19,96.3,,96.35,96.35
20,96.7,,96.45,96.8
21,96.6,,96.45,96.35
22,96.85,,96.7,96.9
23,96.75,,96.3,96.65
24,97.15,,96.95,97.7
25,97.1,,96.85,97
26,97.4,,97.35,97.25
27,97.2,,96.95,97.6
28,97.65,,97.35,97.85
29,97.5,,97.15,97.5
30,97.35,,97.6,97.35

